LFRAG: Layout-oriented Fine-grained Retrieval-Augmented Generation on Multimodal Document Understanding

Multimodal Retrieval-Augmented Generation (RAG) has emerged as an effective paradigm for enhancing Large Language Models (LLMs) with external knowledge. However, existing multimodal RAG systems predominantly rely on coarse-grained page-level retrieval, which fails to capture fine-grained semantic and layout structures in visually rich documents, thereby compromising retrieval accuracy and leading to redundant context in downstream tasks. To address these issues, we propose Layout-oriented Fine-grained Retrieval-Augmented Generation (LFRAG), a novel framework that advances multimodal RAG from page-level to block-level retrieval. We perform layout segmentation to construct semantically coherent fine-grained retrieval units and design a semantic-layout fusion encoder that integrates local semantics with global context via cross-attention. With block-level late interaction retrieval, LFRAG enables precise query-content alignment and reduces irrelevant content for downstream generation. To enable rigorous evaluation, we construct LFDocQA, a large-scale benchmark with block-level annotations spanning diverse document types, designed to assess both multimodal document retrieval and question answering with greater granularity than existing datasets. Extensive experiments on LFDocQA demonstrate that LFRAG achieves state-of-the-art performance on retrieval tasks, outperforms the best baseline by 7.20% in answer accuracy, and reduces token consumption by 73.07% in generation tasks, confirming LFRAG as an accurate and efficient framework for multimodal RAG over visually rich documents. Our code and datasets will be released soon.

==> README.txt <==
reference:
@misc{Authors14,
 author = {Full Author Name},
 title = {The Frobnicatable Foo Filter},
 note = {Face and Gesture  submission ID 324. Supplied as additional material {\tt fg324.pdf}},
 year = 2014
}

@misc{Authors14b,
 author = {Full Author Name},
 title = {Frobnication Tutorial},
 note = {Supplied as additional material {\tt tr.pdf}},
 year = 2014
}

@article{Alpher02,
author = {Alvin Alpher},
title = {Frobnication},
journal = {Journal of Foo},
volume = 12, 
number = 1, 
pages = {234--778}, 
year = 2002
}

@article{Alpher03,
author = {Alvin Alpher and Ferris P.~N. Fotheringham-Smythe},
title = {Frobnication Revisited},
journal = {Journal of Foo},
volume = 13, 
number = 1, 
pages = {234--778}, 
year = 2003
}

@article{Alpher04,
author = {Alvin Alpher and Ferris P.~N. Fotheringham-Smythe and Gavin Gamow},
title = {Can a Machine Frobnicate?},
journal = {Journal of Foo},
volume = 14, 
number = 1, 
pages = {234--778}, 
year = 2004
}


\begin{figure}[t]
\begin{center}
\fbox{\rule{0pt}{2in} \rule{0.9\linewidth}{0pt}}
   %\includegraphics[width=0.8\linewidth]{egfigure.eps}
\end{center}
   \caption{Example of a caption.  It is set in Roman so mathematics
   (always set in Roman: $B \sin A = A \sin B$) may be included without an
   ugly clash.}
\label{fig:long}
\label{fig:onecol}
\end{figure}


